Single Event Transient Fault Analysis of ELEPHANT cipher

In this paper, we propose a novel fault attack termed as Single Event Transient Fault Analysis (SETFA) attack, which is well suited for hardware implementations. The proposed approach pinpoints hotspots in the cypher's Sbox combinational logic circuit that significantly reduce the key entropy when subjected to faults. ELEPHANT is a parallel authenticated encryption and associated data (AEAD) scheme targeted to hardware implementations, a finalist in the Lightweight cryptography (LWC) competition launched by NIST. In this work, we investigate vulnerabilities of ELEPHANT against fault analysis. We observe that the use of 128-bit random nonce makes it resistant against many cryptanalysis techniques like differential, linear, etc., and their variants. However, the relaxed nature of Statistical Fault Analysis (SFA) methods makes them widely applicable in restrictive environments. We propose a SETFA-based key recovery attack on Elephant. We performed Single experiments with random plaintexts and keys, on Dumbo, a Sponge-based instance of the Elephant-AEAD scheme. Our proposed approach could recover the secret key in 85-250 ciphertexts. In essence, this work investigates new vulnerabilities towards fault analysis that may require to be addressed to ensure secure computations and communications in IoT scenarios.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

